Missing Premise exacerbates Overthinking: Are Reasoning Models losing Critical Thinking Skill?

We find that the response length of reasoning LLMs, whether trained by reinforcement learning or supervised learning, drastically increases for ill-posed questions with missing premises (MiP), ending up with redundant and ineffective thinking. This newly introduced scenario exacerbates the general overthinking issue to a large extent, which we name as the MiP-Overthinking. Such failures are against the ``test-time scaling law'' but have been widely observed on multiple datasets we curated with MiP, indicating the harm of cheap overthinking and a lack of critical thinking. Surprisingly, LLMs not specifically trained for reasoning exhibit much better performance on the MiP scenario, producing much shorter responses that quickly identify ill-posed queries. This implies a critical flaw of the current training recipe for reasoning LLMs, which does not encourage efficient thinking adequately, leading to the abuse of thinking patterns. To further investigate the reasons behind such failures, we conduct fine-grained analyses of the reasoning length, overthinking patterns, and location of critical thinking on different types of LLMs. Moreover, our extended ablation study reveals that the overthinking is contagious through the distillation of reasoning models' responses. These results improve the understanding of overthinking and shed novel insights into mitigating the problem.

==> data/results.csv <==
dataset,version,model,length,Abstain
gsm8k,MiP,Qwen32,219.0171821305842,0.43986254295532645
gsm8k,MiP,gpt4o,201.5704467353952,0.4690721649484536
gsm8k,MiP,gemini1_5,103.09450171821305,0.5446735395189003
gsm8k,MiP,QwQ,4780.123711340206,0.1013745704467354
gsm8k,MiP,Gemma227,131.18041237113403,0.5378006872852233
gsm8k,MiP,phi3,210.446735395189,0.47766323024054985
gsm8k,MiP,deepseekR1,3245.866666666667,0.1649122807017544
gsm8k,MiP,DSQ,2301.7079037800686,0.24570446735395188
gsm8k,MiP,o3mini_medium,1515.8625429553265,0.23711340206185566
gsm8k,MiP,o1mini_medium,761.5360824742268,0.40034364261168387
gsm8k,MiP,o1,837.828178694158,0.5567010309278351
gsm8k,normal,Qwen32,245.6615120274914,0.005154639175257732
gsm8k,normal,gpt4o,211.69415807560136,0.005154639175257732
gsm8k,normal,gemini1_5,155.91580756013747,0.005154639175257732
gsm8k,normal,QwQ,1896.204467353952,0.001718213058419244
gsm8k,normal,Gemma227,148.1254295532646,0.003436426116838488
gsm8k,normal,phi3,216.1408934707904,0.010309278350515464
gsm8k,normal,deepseekR1,1225.5343642611683,0.001718213058419244
gsm8k,normal,DSQ,519.4020618556701,0.001718213058419244
gsm8k,normal,o3mini_medium,383.8848797250859,0.013745704467353952
gsm8k,normal,o1mini_medium,448.7491408934708,0.012027491408934709
gsm8k,normal,o1,347.6666666666667,0.003436426116838488
svamp,MiP,Qwen32,128.15666666666667,0.9833333333333333
svamp,MiP,gpt4o,121.68666666666667,0.9633333333333334
svamp,MiP,gemini1_5,52.08,0.99
svamp,MiP,QwQ,3487.3966666666665,0.5633333333333334
svamp,MiP,Gemma227,89.00666666666666,1.0
svamp,MiP,phi3,124.97,0.9866666666666667
svamp,MiP,deepseekR1,1995.79,0.8433333333333334
svamp,MiP,DSQ,921.1433333333333,0.8833333333333333
svamp,MiP,o3mini_medium,1299.22,0.93
svamp,MiP,o1mini_medium,639.1633333333333,0.9666666666666667
svamp,MiP,o1,580.62,0.99
svamp,normal,Qwen32,-1.0,-1.0
svamp,normal,gpt4o,-1.0,-1.0
svamp,normal,gemini1_5,-1.0,-1.0
svamp,normal,QwQ,-1.0,-1.0
svamp,normal,Gemma227,-1.0,-1.0
svamp,normal,phi3,-1.0,-1.0
svamp,normal,deepseekR1,-1.0,-1.0
svamp,normal,DSQ,-1.0,-1.0
svamp,normal,o3mini_medium,-1.0,-1.0
svamp,normal,o1mini_medium,-1.0,-1.0
svamp,normal,o1,-1.0,-1.0
math,MiP,Qwen32,524.75,0.15384615384615385
math,MiP,gpt4o,487.34615384615387,0.15384615384615385
math,MiP,gemini1_5,568.0384615384615,0.057692307692307696
math,MiP,QwQ,10242.134615384615,0.019230769230769232
math,MiP,Gemma227,337.6730769230769,0.5961538461538461
math,MiP,phi3,426.9230769230769,0.23076923076923078
math,MiP,deepseekR1,7268.442307692308,0.038461538461538464
math,MiP,DSQ,9875.673076923076,0.057692307692307696
math,MiP,o3mini_medium,3771.730769230769,0.11538461538461539
math,MiP,o1mini_medium,2192.923076923077,0.25
math,MiP,o1,4189.346153846154,0.3076923076923077
math,normal,Qwen32,1113.8653846153845,0.019230769230769232
math,normal,gpt4o,471.9423076923077,0.019230769230769232
math,normal,gemini1_5,501.5576923076923,0.0
math,normal,QwQ,5037.173076923077,0.0
math,normal,Gemma227,305.0769230769231,0.11538461538461539
math,normal,phi3,1549.4038461538462,0.038461538461538464
math,normal,deepseekR1,3200.346153846154,0.019230769230769232
math,normal,DSQ,3245.5384615384614,0.0
math,normal,o3mini_medium,1552.5384615384614,0.0
math,normal,o1mini_medium,1912.6538461538462,0.0
math,normal,o1,2501.923076923077,0.0
dumb,MiP,Qwen32,285.2,0.44
dumb,MiP,gpt4o,338.12,0.7
dumb,MiP,gemini1_5,452.68,0.2
dumb,MiP,QwQ,7937.34,0.0
dumb,MiP,Gemma227,204.24,0.9444444444444444
dumb,MiP,phi3,1465.48,0.48
dumb,MiP,deepseekR1,4757.16,0.06
dumb,MiP,DSQ,12911.4,0.42
dumb,MiP,o3mini_medium,1024.98,0.76
dumb,MiP,o1mini_medium,958.06,0.66
dumb,MiP,o1,1123.14,0.78
dumb,normal,Qwen32,-1.0,-1.0
dumb,normal,gpt4o,-1.0,-1.0
dumb,normal,gemini1_5,-1.0,-1.0
dumb,normal,QwQ,-1.0,-1.0
dumb,normal,Gemma227,-1.0,-1.0
dumb,normal,phi3,-1.0,-1.0
dumb,normal,deepseekR1,-1.0,-1.0
dumb,normal,DSQ,-1.0,-1.0
dumb,normal,o3mini_medium,-1.0,-1.0
dumb,normal,o1mini_medium,-1.0,-1.0
dumb,normal,o1,-1.0,-1.0

